Understanding the X-ray spectral curvature of Mkn 421 using broadband AstroSat observations

We present a time-resolved X-ray spectral study of the high energy peaked blazar Mkn 421 using simultaneous broadband observations from the LAXPC and SXT instruments on-board AstroSat. The ~ 400 ksec long observation taken during 3-8 January, 2017 was divided into segments of 10 ksecs. Each segment was fitted using synchrotron emission from particles whose energy distribution was represented by a log-parabola model. We also considered particle energy distribution models where (i) the radiative cooling leads to a maximum energy ({\xi} max model), (ii) the system has energy dependent diffusion (EDD) and (iii) has energy dependent acceleration (EDA). We found that all these models describe the spectra, although the EDD and EDA models were marginally better. Time resolved spectral analysis allowed for studying the correlation between the spectral parameters for different models. In the simplest and direct approach, the observed correlations are not compatible with the predictions of the {\xi} max model. While the EDD and EDA models do predict the correlations, the values of the inferred physical parameters are not compatible with the model assumptions. Thus, we show that spectrally degenerate models, can be distinguished based on spectral parameter correlations (especially those between the model normalization and spectral shape ones) making time-resolved spectroscopy a powerful tool to probe the nature of these systems.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
